Modelling supernova nebular lines in 3D with $\texttt{ExTraSS}$

We present $\texttt{ExTraSS}$ (EXplosive TRAnsient Spectral Simulator), a newly developed code aimed at generating 3D spectra for supernovae in the nebular phase by using modern multi-dimensional explosion models as input. It is well established that supernovae are asymmetric by nature, and that the morphology is encoded in the line profiles during the nebular phase, months after the explosion. In this work, we use $\texttt{ExTraSS}$ to study one such simulation of a $3.3\,M_\odot$ He-core explosion ($M_\text{ejecta}=1.3\,M_\odot$, $E_\text{kin}=1.05\times10^{51}\,$erg) modelled with the $\texttt{Prometheus-HotB}$ code and evolved to the homologous phase. Our code calculates the energy deposition from the radioactive decay of $^{56}$Ni $\rightarrow$ $^{56}$Co $\rightarrow$ $^{56}$Fe and uses this to determine the Non-Local-Thermodynamic-Equilibrium temperature, excitation and ionization structure across the nebula. From the physical condition solutions we generate the emissivities to construct spectra depending on viewing angles. Our results show large variations in the line profiles with viewing angles, as diagnosed by the first three moments of the line profiles; shifts, widths, and skewness. We compare line profiles from different elements, and study the morphology of line-of-sight slices that determine the flux at each part of a line profile. We find that excitation conditions can sometimes make the momentum vector of the ejecta emitting in the excited states significantly different from that of the bulk of the ejecta of the respective element, thus giving blueshifted lines for bulk receding material, and vice versa. We compare the 3.3 $M_\odot$ He-core model to observations of the Type Ib supernova SN 2007Y.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
